Bounds on the Average Sensitivity of Nested Canalizing Functions

Nested canalizing Boolean (NCF) functions play an important role in biological motivated regulative networks and in signal processing, in particular describing stack filters. It has been conjectured that NCFs have a stabilizing effect on the network dynamics. It is well known that the average sensitivity plays a central role for the stability of (random) Boolean networks. Here we provide a tight upper bound on the average sensitivity for NCFs as a function of the number of relevant input variables. As conjectured in literature this bound is smaller than 4/3 This shows that a large number of functions appearing in biological networks belong to a class that has very low average sensitivity, which is even close to a tight lower bound.

==> gen_low_bd.dat <==
-1.000000 0.000000 
-0.980000 0.039600 
-0.960000 0.078400 
-0.940000 0.116400 
-0.920000 0.153600 
-0.900000 0.190000 
-0.880000 0.225600 
-0.860000 0.260400 
-0.840000 0.294400 
-0.820000 0.327600 
-0.800000 0.360000 
-0.780000 0.391600 
-0.760000 0.422400 
-0.740000 0.452400 
-0.720000 0.481600 
-0.700000 0.510000 
-0.680000 0.537600 
-0.660000 0.564400 
-0.640000 0.590400 
-0.620000 0.615600 
-0.600000 0.640000 
-0.580000 0.663600 
-0.560000 0.686400 
-0.540000 0.708400 
-0.520000 0.729600 
-0.500000 0.750000 
-0.480000 0.769600 
-0.460000 0.788400 
-0.440000 0.806400 
-0.420000 0.823600 
-0.400000 0.840000 
-0.380000 0.855600 
-0.360000 0.870400 
-0.340000 0.884400 
-0.320000 0.897600 
-0.300000 0.910000 
-0.280000 0.921600 
-0.260000 0.932400 
-0.240000 0.942400 
-0.220000 0.951600 
-0.200000 0.960000 
-0.180000 0.967600 
-0.160000 0.974400 
-0.140000 0.980400 
-0.120000 0.985600 
-0.100000 0.990000 
-0.080000 0.993600 
-0.060000 0.996400 
-0.040000 0.998400 
-0.020000 0.999600 
0.000000 1.000000 
0.020000 0.999600 
0.040000 0.998400 
0.060000 0.996400 
0.080000 0.993600 
0.100000 0.990000 
0.120000 0.985600 
0.140000 0.980400 
0.160000 0.974400 
0.180000 0.967600 
0.200000 0.960000 
0.220000 0.951600 
0.240000 0.942400 
0.260000 0.932400 
0.280000 0.921600 
0.300000 0.910000 
0.320000 0.897600 
0.340000 0.884400 
0.360000 0.870400 
0.380000 0.855600 
0.400000 0.840000 
0.420000 0.823600 
0.440000 0.806400 
0.460000 0.788400 
0.480000 0.769600 
0.500000 0.750000 
0.520000 0.729600 
0.540000 0.708400 
0.560000 0.686400 
0.580000 0.663600 
0.600000 0.640000 
0.620000 0.615600 
0.640000 0.590400 
0.660000 0.564400 
0.680000 0.537600 
0.700000 0.510000 
0.720000 0.481600 
0.740000 0.452400 
0.760000 0.422400 
0.780000 0.391600 
0.800000 0.360000 
0.820000 0.327600 
0.840000 0.294400 
0.860000 0.260400 
0.880000 0.225600 
0.900000 0.190000 
0.920000 0.153600 
0.940000 0.116400 
0.960000 0.078400 
0.980000 0.039600 
1.000000 0.000000 


==> prop9_up_bd.dat <==
-1.000000 0.666667
-0.980000 0.686667
-0.960000 0.706667
-0.940000 0.726667
-0.920000 0.746667
-0.900000 0.766667
-0.880000 0.786667
-0.860000 0.806667
-0.840000 0.826667
-0.820000 0.846667
-0.800000 0.866667
-0.780000 0.886667
-0.760000 0.906667
-0.740000 0.926667
-0.720000 0.946667
-0.700000 0.966667
-0.680000 0.986667
-0.660000 1.006667
-0.640000 1.026667
-0.620000 1.046667
-0.600000 1.066667
-0.580000 1.086667
-0.560000 1.106667
-0.540000 1.126667
-0.520000 1.146667
-0.500000 1.166667
-0.480000 1.186667
-0.460000 1.206667
-0.440000 1.226667
-0.420000 1.246667
-0.400000 1.266667
-0.380000 1.286667
-0.360000 1.306667
-0.340000 1.326667
-0.320000 1.346667
-0.300000 1.366667
-0.280000 1.386667
-0.260000 1.406667
-0.240000 1.426667
-0.220000 1.446667
-0.200000 1.466667
-0.180000 1.486667
-0.160000 1.506667
-0.140000 1.526667
-0.120000 1.546667
-0.100000 1.566667
-0.080000 1.586667
-0.060000 1.606667
-0.040000 1.626667
-0.020000 1.646667
0.000000 1.666667
0.020000 1.646667
0.040000 1.626667
0.060000 1.606667
0.080000 1.586667
0.100000 1.566667
0.120000 1.546667
0.140000 1.526667
0.160000 1.506667
0.180000 1.486667
0.200000 1.466667
0.220000 1.446667
0.240000 1.426667
0.260000 1.406667
0.280000 1.386667
0.300000 1.366667
0.320000 1.346667
0.340000 1.326667
0.360000 1.306667
0.380000 1.286667
0.400000 1.266667
0.420000 1.246667
0.440000 1.226667
0.460000 1.206667
0.480000 1.186667
0.500000 1.166667
0.520000 1.146667
0.540000 1.126667
0.560000 1.106667
0.580000 1.086667
0.600000 1.066667
0.620000 1.046667
0.640000 1.026667
0.660000 1.006667
0.680000 0.986667
0.700000 0.966667
0.720000 0.946667
0.740000 0.926667
0.760000 0.906667
0.780000 0.886667
0.800000 0.866667
0.820000 0.846667
0.840000 0.826667
0.860000 0.806667
0.880000 0.786667
0.900000 0.766667
0.920000 0.746667
0.940000 0.726667
0.960000 0.706667
0.980000 0.686667
1.000000 0.666667


==> theo1_low_bd.dat <==
-1.000000 0.687500 
-0.980000 0.687500 
-0.960000 0.687500 
-0.940000 0.687500 
-0.920000 0.687500 
-0.900000 0.687500 
-0.880000 0.687500 
-0.860000 0.687500 
-0.840000 0.687500 
-0.820000 0.687500 
-0.800000 0.687500 
-0.780000 0.687500 
-0.760000 0.687500 
-0.740000 0.687500 
-0.720000 0.687500 
-0.700000 0.687500 
-0.680000 0.687500 
-0.660000 0.687500 
-0.640000 0.687500 
-0.620000 0.687500 
-0.600000 0.687500 
-0.580000 0.687500 
-0.560000 0.687500 
-0.540000 0.687500 
-0.520000 0.687500 
-0.500000 0.687500 
-0.480000 0.687500 
-0.460000 0.687500 
-0.440000 0.687500 
-0.420000 0.687500 
-0.400000 0.687500 
-0.380000 0.687500 
-0.360000 0.687500 
-0.340000 0.687500 
-0.320000 0.687500 
-0.300000 0.687500 
-0.280000 0.687500 
-0.260000 0.687500 
-0.240000 0.687500 
-0.220000 0.687500 
-0.200000 0.687500 
-0.180000 0.687500 
-0.160000 0.687500 
-0.140000 0.687500 
-0.120000 0.687500 
-0.100000 0.687500 
-0.080000 0.687500 
-0.060000 0.687500 
-0.040000 0.687500 
-0.020000 0.687500 
0.000000 0.687500 
0.020000 0.687500 
0.040000 0.687500 
0.060000 0.687500 
0.080000 0.687500 
0.100000 0.687500 
0.120000 0.687500 
0.140000 0.687500 
0.160000 0.687500 
0.180000 0.687500 
0.200000 0.687500 
0.220000 0.687500 
0.240000 0.687500 
0.260000 0.687500 
0.280000 0.687500 
0.300000 0.687500 
0.320000 0.687500 
0.340000 0.687500 
0.360000 0.687500 
0.380000 0.687500 
0.400000 0.687500 
0.420000 0.687500 
0.440000 0.687500 
0.460000 0.687500 
0.480000 0.687500 
0.500000 0.687500 
0.520000 0.687500 
0.540000 0.687500 
0.560000 0.687500 
0.580000 0.687500 
0.600000 0.687500 
0.620000 0.687500 
0.640000 0.687500 
0.660000 0.687500 
0.680000 0.687500 
0.700000 0.687500 
0.720000 0.687500 
0.740000 0.687500 
0.760000 0.687500 
0.780000 0.687500 
0.800000 0.687500 
0.820000 0.687500 
0.840000 0.687500 
0.860000 0.687500 
0.880000 0.687500 
0.900000 0.687500 
0.920000 0.687500 
0.940000 0.687500 
0.960000 0.687500 
0.980000 0.687500 
1.000000 0.687500 


==> theo1_up_bd.dat <==
-1.000000 1.333333
-0.980000 1.333333
-0.960000 1.333333
-0.940000 1.333333
-0.920000 1.333333
-0.900000 1.333333
-0.880000 1.333333
-0.860000 1.333333
-0.840000 1.333333
-0.820000 1.333333
-0.800000 1.333333
-0.780000 1.333333
-0.760000 1.333333
-0.740000 1.333333
-0.720000 1.333333
-0.700000 1.333333
-0.680000 1.333333
-0.660000 1.333333
-0.640000 1.333333
-0.620000 1.333333
-0.600000 1.333333
-0.580000 1.333333
-0.560000 1.333333
-0.540000 1.333333
-0.520000 1.333333
-0.500000 1.333333
-0.480000 1.333333
-0.460000 1.333333
-0.440000 1.333333
-0.420000 1.333333
-0.400000 1.333333
-0.380000 1.333333
-0.360000 1.333333
-0.340000 1.333333
-0.320000 1.333333
-0.300000 1.333333
-0.280000 1.333333
-0.260000 1.333333
-0.240000 1.333333
-0.220000 1.333333
-0.200000 1.333333
-0.180000 1.333333
-0.160000 1.333333
-0.140000 1.333333
-0.120000 1.333333
-0.100000 1.333333
-0.080000 1.333333
-0.060000 1.333333
-0.040000 1.333333
-0.020000 1.333333
0.000000 1.333333
0.020000 1.333333
0.040000 1.333333
0.060000 1.333333
0.080000 1.333333
0.100000 1.333333
0.120000 1.333333
0.140000 1.333333
0.160000 1.333333
0.180000 1.333333
0.200000 1.333333
0.220000 1.333333
0.240000 1.333333
0.260000 1.333333
0.280000 1.333333
0.300000 1.333333
0.320000 1.333333
0.340000 1.333333
0.360000 1.333333
0.380000 1.333333
0.400000 1.333333
0.420000 1.333333
0.440000 1.333333
0.460000 1.333333
0.480000 1.333333
0.500000 1.333333
0.520000 1.333333
0.540000 1.333333
0.560000 1.333333
0.580000 1.333333
0.600000 1.333333
0.620000 1.333333
0.640000 1.333333
0.660000 1.333333
0.680000 1.333333
0.700000 1.333333
0.720000 1.333333
0.740000 1.333333
0.760000 1.333333
0.780000 1.333333
0.800000 1.333333
0.820000 1.333333
0.840000 1.333333
0.860000 1.333333
0.880000 1.333333
0.900000 1.333333
0.920000 1.333333
0.940000 1.333333
0.960000 1.333333
0.980000 1.333333
1.000000 1.333333

